On slice alternating 3-braid closures

We construct ribbon surfaces of Euler characteristic one for several infinite families of alternating 3-braid closures. We also use a twisted Alexander polynomial obstruction to conclude the classification of smoothly slice knots which are closures of alternating 3-braids with up to 20 crossings.

==> K1_wirtinger.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K1_wirtinger.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.42834473bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27631961)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K1_wirtinger.pdf}}%
    \put(0.90361851,0.15643165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{s}_{16}$\end{tabular}}}}%
    \put(0.87050599,0.12064765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\widehat{s}_{15}$\end{tabular}}}}%
    \put(0.0095822,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_1$\end{tabular}}}}%
    \put(0.07092597,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{13}$\end{tabular}}}}%
    \put(0.27540518,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{15}$\end{tabular}}}}%
    \put(0.17316558,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_2$\end{tabular}}}}%
    \put(0.37764481,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_3$\end{tabular}}}}%
    \put(0.53100427,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{17}$\end{tabular}}}}%
    \put(0.63324387,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_5$\end{tabular}}}}%
    \put(0.73548343,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{18}$\end{tabular}}}}%
    \put(0.83772299,0.19439477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_7$\end{tabular}}}}%
    \put(0.83772299,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{12}$\end{tabular}}}}%
    \put(0.73548343,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_6$\end{tabular}}}}%
    \put(0.53100423,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_4$\end{tabular}}}}%
    \put(0.37764478,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{16}$\end{tabular}}}}%
    \put(0.27540516,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_9$\end{tabular}}}}%
    \put(0.17316556,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{14}$\end{tabular}}}}%
    \put(0.63324387,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{11}$\end{tabular}}}}%
    \put(0.45432448,0.07126328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_{10}$\end{tabular}}}}%
    \put(0.1015978,0.06615131){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$_8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K1_wirtinger.pdf}}%
    \put(0.8683949,0.26596253){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K1_wirtinger.pdf}}%
    \put(0.84719158,0.21764268){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textcolor{red}{g_7}$\end{tabular}}}}%
    \put(0.91875923,0.20741871){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textcolor{red}{g_1}$\end{tabular}}}}%
    \put(0.80629569,0.09495516){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textcolor{red}{g_{12}}$\end{tabular}}}}%
    \put(0.77051187,0.06939528){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textcolor{red}{g_8}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

